On the Feasibility of Intense Radial Velocity Surveys for Earth-twin Discoveries

This work assesses the potential capability of the next generation of high-precision Radial Velocity (RV) instruments for Earth-twin exoplanet detection. From the perspective of the importance of data sampling, the Terra Hunting Experiment aims to do this through an intense series of nightly RV observations over a long baseline on a carefully selected target list, via the brand-new instrument HARPS3. This paper describes an end-to-end simulation of generating and processing such data to help us better understand the impact of uncharacterised stellar noise in the recovery of Earth-mass planets with orbital periods of the order of many months. We consider full Keplerian systems, realistic simulated stellar noise, instrument white noise, and location-specific weather patterns for our observation schedules. We use Bayesian statistics to assess various planetary models fitted to the synthetic data, and compare the successful planet recovery of the Terra Hunting Experiment schedule with a typical reference survey. We find that the Terra Hunting Experiment can detect Earth-twins in the habitable zones of solar-type stars, in single and multi-planet systems, and in the presence of stellar signals. Also that it out-performs a typical reference survey on accuracy of recovered parameters, and that it performs comparably to an uninterrupted space-based schedule.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
